An Intermediate-mass Black Hole Lurking in A Galactic Halo Caught Alive during Outburst

Stellar-mass and supermassive black holes abound in the Universe, whereas intermediate-mass black holes (IMBHs) of ~10^2-10^5 solar masses in between are largely missing observationally, with few cases found only. Here we report the real-time discovery of a long-duration X-ray transient, EP240222a, accompanied by an optical flare with prominent H and He emission lines revealed by prompt follow-up observations. Its observed properties evidence an IMBH located unambiguously in the halo of a nearby galaxy and flaring by tidally disrupting a star -- the only confirmed off-nucleus IMBH-tidal disruption event so far. This work demonstrates the potential of sensitive time-domain X-ray surveys, complemented by timely multi-wavelength follow-ups, in probing IMBHs, their environments, demographics, origins and connections to stellar-mass and supermassive black holes.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
